Wilson lines and gauge invariant off-shell amplitudes

We study matrix elements of Fourier-transformed straight infinite Wilson lines as a way to calculate gauge invariant tree-level amplitudes with off-shell gluons. The off-shell gluons are assigned "polarization vectors" which (in the Feynman gauge) are transverse to their off-shell momenta and define the direction of the corresponding Wilson line operators. The infinite Wilson lines are first regularized to prove the correctness of the method. We have implemented the method in a computer FORM program that can calculate gluonic matrix elements of Wilson line operators automatically. In addition we formulate the Feynman rules that are convenient in certain applications, e.g. proving the Ward identities. Using both the program and the Feynman rules we calculate a few examples, in particular the matrix elements corresponding to gauge invariant $g^{*}g^{*}g^{*}g$ and $g^{*}g^{*}g^{*}g^{*}g$ processes. An immediate application of the approach is in the high energy scattering, as in a special kinematic setup our results reduce to the form directly related to Lipatov's vertices. Thus the results we present can be directly transformed into Lipatov's vertices, in particular into $RRRP$ and $RRRRP$ vertices with arbitrary "orientation" of reggeized gluons. Since the formulation itself is not restricted to high-energy scattering, we also apply the method to a decomposition of an ordinary on-shell amplitude into a set of gauge invariant objects.

==> RRRG.txt <==
*************************************************************************************************************
This file is a part of the paper "Wilson lines and gauge invariant off-shell matrix elements" by P. Kotko.

The result for the gauge invariant color-ordered amplitude for g*(kA,eA)+g*(kB,eB)+g*(kC,eC)+g(p,e)->0,
where kA,kB,kC,p are four-momenta satisfying kA+kB+kC+p=0, eA,eB,eC,e are (in general complex and different)
four-vectors satisfying eA.kA=0, eB.kB=0, eC.kC=0, e.p=0 with period being the scalar product. If any of the
eA,eB,eC coincide they must be light-like.
The color order is (kA,kB,kC,p). The other color orders are obtained by replacing the pairs 
(momentum,polarization vector) by the pairs in a new required order.
We have defined Den(x)=1/x and I is the imaginary unit.

*************************************************************************************************************


1/2*(kA.kC)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p
      )*I + (kA.e)*(kA.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA
       + 2*kA.p)*I - (kA.e)*(kC.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kA.kA + 2*kA.p)*I + (kA.e)*(kC.eB)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kA.kA + 2*kA.p)*I + (kA.e)*(p.eC)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*I - 1/2*(kA.e)*(eA.eB)*(eB.eC)*
      Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*I + 1/2*(kA.e)*(
      eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p)*I + 
      1/4*(kA.eB)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 
      2*kA.p)*I + 1/2*(kA.eB)*(e.eC)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(p.eC)*
      Den(kC.kC + 2*kC.p)*I + (kA.eC)*(e.eA)*(p.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kA.kA + 2*kA.p)*I - 1/4*(kA.eC)*(e.eA)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p)*I - (kA.eC)*(e.eB)*(p.eA)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*I - 1/2*(kB.kC)*(e.eC)*
      (eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - (kB.e)*
      (p.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + 
      1/2*(kB.p)*(e.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2
      *kC.p)*I - (kB.eA)*(kC.e)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.kC + 2*kC.p)*I + (kB.eA)*(e.eB)*(p.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.kC + 2*kC.p)*I - (kB.eA)*(e.eC)*(p.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/2*(kB.eA)*(e.eC)*(eB.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(p.eC)*Den(kC.kC + 2*kC.p)*I + (kB.eC)*(kC.e)*(
      eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/2*(
      kB.eC)*(e.eA)*(eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(p.eA)*Den(kA.kA + 2*kA.p
      )*I + 1/2*(kB.eC)*(e.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(p.eC)*Den(
      kC.kC + 2*kC.p)*I - (kC.e)*(kC.eB)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.kC + 2*kC.p)*I + (kC.e)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*I - (kC.e)*(p.eB)*(eA.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + 1/2*(kC.e)*(eA.eB)*
      (eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/2*(
      kC.e)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.kC + 2*
      kC.p)*I - 1/2*(kC.p)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kA.kA + 2*kA.p)*I - 1/2*(kC.eA)*(e.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)
      *Den(p.eA)*Den(kA.kA + 2*kA.p)*I - 1/4*(kC.eA)*(e.eC)*(eA.eB)*Den(kB.kB)
      *Den(kB.eA)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + (kC.eB)*(e.eA)*(p.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*I + (kC.eB)*(e.eA)*
      (p.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + 1/2*(
      kC.eB)*(e.eA)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(p.eA)*Den(kA.kA + 2*kA.p
      )*I - (kC.eB)*(e.eC)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA
       + 2*kA.p)*I - (kC.eB)*(e.eC)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kC.kC + 2*kC.p)*I + 1/4*(kC.eB)*(e.eC)*(eA.eB)*Den(kA.kA)*Den(kA.eB)
      *Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + (e.eA)*(p.eB)*(p.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*I + (e.eA)*(p.eB)*(p.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/4*(e.eA)*(p.eB)*(eB.eC
      )*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*I - 1/2*(e.eA)*(
      p.eC)*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + 1/
      4*(e.eA)*(p.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*
      kA.p)*I - 1/4*(e.eA)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*
      Den(p.eA)*I - 1/4*(e.eA)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(p.eA)
      *Den(kA.kA + 2*kA.p)*I + 1/4*(e.eA)*(eA.eC)*(eB.eC)*Den(kB.kB)*Den(kB.eC
      )*Den(p.eA)*Den(kA.kA + 2*kA.p)*I - 1/4*(e.eA)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*I - (e.eB)*(p.eA)*(p.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kA.kA + 2*kA.p)*I + 1/2*(e.eB)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*I + 1/2*(e.eB)*(p.eC)*(eA.eB)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/4*(e.eB)*(eA.eB)*
      (eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eB)*I + 1/2*(e.eB)*(
      eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*I - (e.eC)*(p.eA)*(p.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I + 1/4*(e.eC)*(p.eA)*(
      eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.kC + 2*kC.p)*I - 1/2*(
      e.eC)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p
      )*I - 1/4*(e.eC)*(p.eB)*(eA.eB)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(
      kC.kC + 2*kC.p)*I - 1/4*(e.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      I + 1/4*(e.eC)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(p.eC)*Den(kC.kC
       + 2*kC.p)*I - 1/4*(e.eC)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(p.eC
      )*Den(kC.kC + 2*kC.p)*I - 1/4*(e.eC)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kB.eC)*Den(p.eC)*I;



==> RRRRG.txt <==
*********************************************************************************************************************
This file is a part of the paper "Wilson lines and gauge invariant off-shell matrix elements" by P. Kotko.

The result for the gauge invariant color-ordered amplitude for g*(kA,eA)+g*(kB,eB)+g*(kC,eC)+g*(kD,eD)+g(p,e)->0,
where kA,kB,kC,kD,p are four-momenta satisfying kA+kB+kC+kD+p=0, eA,eB,eC,eD,e are (in general complex and different)
four-vectors satisfying eA.kA=0, eB.kB=0, eC.kC=0, eD.kD, e.p=0 with period being the scalar product. If any of the
eA,eB,eC,eD coincide they must be light-like.
The color order is (kA,kB,kC,kD,p). The other color orders are obtained by replacing the pairs 
(momentum,polarization vector) by the pairs in a new required order.
We have defined Den(x)=1/x and I is the imaginary unit.

*********************************************************************************************************************


1/2*(kA.kB)*(kA.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.kB)*(kA.eD
      )*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.kB)*(kB.eC)*(e.eA)*(
      eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.kB)*(kC.eB)*(e.eA)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - 1/2*(kA.kB)*(kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - (kA.kB)*(kD.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      4*(kA.kB)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.kB)*(
      e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.kB)*(e.eA)*(
      eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2
      *kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.kB)*(e.eA)*(eB.eD)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.kB)*(e.eD)*(p.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - (kA.kB)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*
      I - 1/4*(kA.kB)*(e.eD)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      kA.kC)*(kA.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.kC)*(kA.e
      )*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.kC)*(kA.eB)*(e.eA)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.kC)*(kA.eD)*(e.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - 1/2*(kA.kC)*(kB.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + (kA.kC)*(kC.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/2*(kA.kC)*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kA.kC)*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.kC)*
      (kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.kC)*(kC.eD)*(
      e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.kC)*(kD.e)*(eA.eB)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)
      *Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.kC)*(kD.eC)*(e.eA)*(eB.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 3/4*(kA.kC)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 3/4*(kA.kC)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kA.kC)*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      2*(kA.kC)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kA.kC)*
      (e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kA.kC)*(e.eD)*(
      eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.kD)*(kA.e)*(eA.eB)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.kD)*(kA.eB)*(e.eA)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I + 1/2*(kA.kD)*(kA.eB)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/4*(kA.kD)*(kA.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      2*(kA.kD)*(kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 3/4*(kA.kD)*
      (kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.kD)*(kB.eC)*(
      e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.kD)*(kC.eA)*(e.eD)*(eB.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.kD)*(kC.eB)*(e.eA)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I - 1/2*(kA.kD)*(kC.eB)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kA.kD)*(kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/
      2*(kA.kD)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.kD)*
      (kD.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kA.kD)*(kD.eA)*(
      e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.kD)*(kD.eC)*(e.eA)*(eB.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.kD)*(kD.eC)*(e.eD)*(eA.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I + 1/4*(kA.kD)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/2*(kA.kD)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      4*(kA.kD)*(e.eA)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.kD)*
      (e.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.kD)*(e.eB)*(
      p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.kD)*(e.eC)*(p.eD)*(eA.eB)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kA.kD)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/4*(kA.kD)*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/4*(kA.kD)*(e.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kA.e)*(kA.p)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (
      kA.e)*(kA.eB)*(kB.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kA.eB)*(
      kC.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.e)*(kA.eB)*(kC.eD)*(eA.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(kA.eB)*(kD.eC)*(eA.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I + (kA.e)*(kA.eB)*(p.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      4*(kA.e)*(kA.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(
      kA.e)*(kA.eB)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC
      )*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(
      kA.e)*(kA.eB)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC
      )*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.e)*(kA.eB
      )*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA
       + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.e)*(kA.eB)*(eA.eD)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(kA.eB)*(eA.eD)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(kA.eC)*(kC.eB)*(eA.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - (kA.e)*(kA.eC)*(kC.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I + (kA.e)*(kA.eC)*(kC.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      2*(kA.e)*(kA.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(
      kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(
      kA.eC)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kA.eD)*(kB.eC)*
      (eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kA.eD)*(kC.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - (kA.e)*(kA.eD)*(kC.eB)*(eA.eC)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)
      *I + (kA.e)*(kA.eD)*(kD.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - (kA.e)*(kA.eD)*(kD.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(
      kA.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.e)*(kA.eD)*(
      eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2
      *kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.e)*(kA.eD)*(eA.eC)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.e)*(kB.p)*(eA.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(kB.p)*(eA.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I + (kA.e)*(kB.eA)*(kB.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)
      *I - (kA.e)*(kB.eA)*(kC.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(
      kB.eA)*(kC.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.e)*(kB.eA)*(p.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.e)*(kB.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(kB.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I - 1/2*(kA.e)*(kB.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kA.e)*(kB.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kA.e)*(kB.eC)*(kC.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (
      kA.e)*(kB.eC)*(kC.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.e)*(
      kB.eC)*(p.eB)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kB.eC)*(p.eD)*(
      eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kB.eC)*(p.eD)*(eA.eB)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I - 1/2*(kA.e)*(kB.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kA.e)*(kB.eC)*(eA.eD)*(eB.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I + (kA.e)*(kB.eD)*(kD.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I + 1/2*(kA.e)*(kB.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/4*(kA.e)*(kB.eD)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - (kA.e)*(kC.p)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kA.e)*(kC.p)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/
      2*(kA.e)*(kC.p)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.e)*(
      kC.eA)*(kC.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kC.eA)*(kC.eB)*
      (eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(kC.eA)*(kC.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - (kA.e)*(kC.eA)*(kC.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)
      *I + (kA.e)*(kC.eA)*(kD.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(
      kC.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(kC.eA)*(p.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kC.eB)*(kD.eA)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I + (kA.e)*(kC.eB)*(p.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*
      I - (kA.e)*(kC.eB)*(p.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.e)*(
      kC.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.e)*(
      kC.eB)*(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*
      kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.e)*(
      kC.eD)*(kD.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.e)*(kC.eD)*(p.eB)*(
      eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.e)*(kC.eD)*(p.eC)*(eA.eB)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kA.e)*(kC.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(kA.e)*(kC.eD)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I + 1/2*(kA.e)*(kD.p)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kA.e)*(kD.eA)*(kD.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/
      2*(kA.e)*(kD.eA)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.e)*(
      kD.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.e)*(kD.eC)*(p.eB)*(
      eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.e)*(kD.eC)*(p.eD)*(eA.eB)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kA.e)*(kD.eC)*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/4*(kA.e)*(p.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kA.e)*(p.eB)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kA.e)*(p.eB)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(
      kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      2*(kA.e)*(p.eB)*(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(
      p.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.e)*(p.eC)*(
      eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.e)*(p.eD)*(eA.eB)*(eB.eC
      )*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.e)*(p.eD)*(eA.eB)*(eB.eC)*Den(kA.kA
      )*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/2*(kA.e)*(p.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kA.e)*(p.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kB.eC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kA.e)*(p.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.e)*(
      eA.eB)*(eA.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.e)*(
      eA.eB)*(eA.eD)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.e)*(
      eA.eB)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*I + 1/4*(kA.e)*(eA.eB)*(eB.eC)*(eC.eD)
      *Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB
      )*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.e)*(eA.eB)*(eB.eC)*(eC.eD)*
      Den(kA.kA)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.e)*(eA.eB)*(eB.eD)*(eC.eD)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.e)*(eA.eB)*(eB.eD)*(eC.eD)*Den(
      kA.kA)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 3/8*(kA.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/8*(kA.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kA.e)*(eA.eB)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I - 3/8*
      (kA.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.e)*(eA.eC)*(
      eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.eC)*
      Den(kA.kA + 2*kA.p)*I - 1/2*(kA.e)*(eA.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I + 1/4*(kA.e)*(eA.eD)*(eB.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I + 1/
      4*(kA.e)*(eA.eD)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(
      kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      4*(kA.e)*(eA.eD)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      4*(kA.e)*(eA.eD)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.eD)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*I + 1/2*(kA.p)*(kA.eB)*(
      e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.p)*(kA.eB)*(e.eD
      )*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p
      )*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kA.p)*(kA.eC)*(e.eD)*(eA.eB)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.p)*(kB.eA)*(e.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.p)*(kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I - 1/4*(kA.p)*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/2*(kA.p)*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      4*(kA.p)*(kC.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2
      *(kA.p)*(kC.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.p)*(
      kC.eB)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.p)*(kC.eD)*(
      e.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.p)*(kD.e)*(eA.eB
      )*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.p)*(kD.e)*(eA.eB
      )*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p
      )*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.p)*(kD.e)*(eA.eD)*(eB.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.p)*(kD.eA)*(e.eD)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kA.p)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kA.p)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/2*(kA.p)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      2*(kA.p)*(e.eC)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kA.p)*(
      e.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 3/4*(kA.p)*(
      e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.p)*(e.eD)*(
      eA.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2
      *kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kA.p)*(e.eD)*(eA.eB)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.p)*(e.eD)*(eA.eC)*(eB.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kA.eB)*(kA.eB)*(e.eA)*(eC.eD)*Den(
      kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kA.eC)*(kC.eD)*(e.eA)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I + (kA.eB)*(kA.eC)*(kD.e)*(eA.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - (kA.eB)*(kA.eC)*(kD.eA)*(e.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (
      kA.eB)*(kA.eC)*(e.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kA.eC
      )*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA
       + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.eB)*(kA.eC)
      *(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kA.eC
      )*(e.eD)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 
      2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (kA.eB)*(kA.eD)*(kD.e)*(eA.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - (kA.eB)*(kA.eD)*(kD.eC)*(e.eA)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I - 1/2*(kA.eB)*(kA.eD)*(e.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I - 1/2*(kA.eB)*(kA.eD)*(e.eD)*(eA.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + 1/2*(kA.eB)*(kB.kD)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + (kA.eB)*(kB.e)*(p.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.eB)*
      (kB.e)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.eB)*(
      kB.e)*(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.eB)*(
      kB.p)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.eB)*(
      kB.p)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eB)*(kB.eC)*(kC.eD)
      *(e.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kB.eC)*(kD.e)*(eA.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - (kA.eB)*(kB.eC)*(kD.eA)*(e.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - (kA.eB)*(kB.eC)*(e.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (
      kA.eB)*(kB.eC)*(e.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kB.eC
      )*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA
       + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kB.eC)*(
      e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kA.eB)*(kB.eC)*(e.eD)*(eA.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - 
      p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kB.eC)*(e.eD)*(eA.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kB.eC)*(e.eD)*(eA.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - (kA.eB)*(kB.eD)*(kD.e)*(eA.eC)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*
      I - (kA.eB)*(kB.eD)*(kD.eC)*(e.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2
      *(kA.eB)*(kB.eD)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2
      *(kA.eB)*(kB.eD)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eB)*(kC.e
      )*(kC.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kC.e)*(
      kD.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*(kC.e)*(kD.eC)*
      (eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*(kC.e)*(p.eA)*(eC.eD)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kC.p)*(e.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I + 3/4*(kA.eB)*(kC.p)*(e.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - (kA.eB)*(kC.eA)*(kC.eD)*(e.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - (kA.eB)*(kC.eA)*(kD.e)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kA.eB)*(kC.eA)*(kD.eC)*(e.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kA.eB)*(kC.eA)*(e.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/
      4*(kA.eB)*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (
      kA.eB)*(kC.eD)*(kD.e)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*
      (kC.eD)*(kD.eA)*(e.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*(kC.eD
      )*(e.eA)*(p.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 
      2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.eB)*(kC.eD)*(e.eA)*(
      eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + 
      p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kC.eD)*(e.eC)*(p.eA)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kD.e)*(kD.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - (kA.eB)*(kD.e)*(kD.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kA.eB)*(kD.e)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(
      kA.eB)*(kD.e)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(
      kA.eB)*(kD.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.eB)*(kD.p
      )*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eB)*(kD.eA)*(kD.eC)*(
      e.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*(kD.eA)*(kD.eC)*(e.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - (kA.eB)*(kD.eA)*(e.eC)*(p.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + (kA.eB)*(kD.eC)*(e.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      4*(kA.eB)*(kD.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (
      kA.eB)*(kD.eC)*(e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eB)*(kD.eC)*(
      e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(kD.eC)*(e.eD)*(eA.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - 
      p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.eB)*(e.eA)*(p.eC)*(eC.eD)
      *Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.eB)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA
      )*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/2*(kA.eB)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kA.eB)*(e.eA)*(p.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/
      4*(kA.eB)*(e.eA)*(eA.eC)*(eC.eD)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.eB)*(
      e.eA)*(eA.eD)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kA.eB)*(e.eA)*(
      eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2
      *kA.p)*Den(kA.eB + p.eB)*I - 1/8*(kA.eB)*(e.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kA.eB)*(e.eA)*(eB.eD)*(eC.eD)*Den(
      kA.kA)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kA.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/4*(kA.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(kA.eB)*(e.eA)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I + 1/2*
      (kA.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kA.eB)*(e.eA)*(
      eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I + 1/4*(kA.eB)*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - (kA.eB)*(e.eC)*(p.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/2*(kA.eB)*(e.eC)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*
      Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       + 1/2*(kA.eB)*(e.eC)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*
      Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(
      kA.eB)*(e.eC)*(p.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(
      kA.eB)*(e.eC)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC
      )*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eB)*(
      e.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I + 1/2*(kA.eB)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kA.eB)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(
      kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kA.eB)*(e.eD)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2
      *(kA.eB)*(e.eD)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.eB)*
      (e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I - 1/4*(kA.eB)*(e.eD)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I + 1/4*(kA.eB)*(e.eD)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/4*(kA.eB)*(e.eD)*(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(kA.eC)
      *(kA.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 3/4*(kA.eC)*
      (kB.kD)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (kA.eC)*(kB.e)*(p.eD)*(
      eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kA.eC)*(kB.e)*(eA.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kA.eC)*(kB.p)*(e.eD)*(eA.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I - (kA.eC)*(kB.eA)*(kC.eD)*(e.eB)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - (kA.eC)*(kB.eA)*(kD.e)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (
      kA.eC)*(kB.eA)*(kD.eB)*(e.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eC)*(kB.eA)*(
      e.eB)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.eC)*(kB.eA)*(e.eB)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kA.eC)*(kB.eA)*(e.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC
       - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kA.eC)*(kB.eA)*(e.eD)*(
      eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eC)*(kB.eD)*(kD.e)*(eA.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I + 1/2*(kA.eC)*(kB.eD)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - (kA.eC)*(kC.e)*(kC.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kA.eC)*(kC.eB)*(e.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.eC
      )*(kC.eB)*(e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kA.eC)*(kC.eB)*(
      e.eD)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.eC)*(kC.eD)*(kD.e)*(eA.eB)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)
      *Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eC)*(kC.eD)*(e.eA)*(p.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I - (kA.eC)*(kC.eD)*(e.eB)*(p.eA)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*
      I + 1/4*(kA.eC)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       - 1/2*(kA.eC)*(kD.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(
      kA.eC)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(
      kA.eC)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)
      *Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.eC)*(e.eA)
      *(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kA.kA + 
      2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.eC)*(e.eA)*(p.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kA.eC)*(e.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*I
       + 1/4*(kA.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.p)*I - 1/2*(kA.eC)*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/4*(kA.eC)*(e.eC)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + 1/8*(kA.eC)*(e.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.eC)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*
      I - 1/2*(kA.eC)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      kA.eC)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kA.eC)*(e.eD)
      *(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/8*(kA.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kA.eC)*(e.eD
      )*(eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA
       + 2*kA.kB + kB.kB)*I + 1/8*(kA.eC)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA
       + 2*kA.kB + kB.kB)*I - 1/4*(kA.eC)*(e.eD)*(eA.eD)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kB.eC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - 1/2*(kA.eD)*(kB.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/4*(kA.eD)*(kB.p)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + (kA.eD)*(kB.eA)*(kD.e)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eD)*(
      kB.eA)*(kD.eC)*(e.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.eD)*(
      kB.eA)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kA.eD)*(
      kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (kA.eD)*(kB.eC)*(kD.e)*
      (eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + (kA.eD)*(kB.eC)*(e.eA)*(p.eB)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/4*(kA.eD)*(kB.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - (kA.eD)*(kB.eC)*(e.eB)*(p.eA)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/2*(kA.eD)*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(
      kA.eD)*(kB.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA
       + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kA.eD)
      *(kC.e)*(kD.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kA.eD)*(kC.e)
      *(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 
      2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 3/4*(kA.eD)*(kC.p)*(e.eA)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.eD)*(kC.eB)*(e.eA)*(p.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/4*(kA.eD)*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I + (kA.eD)*(kC.eB)*(e.eC)*(p.eA)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/8*(kA.eD)*(kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + (kA.eD)*(kD.e)*(kD.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2
      *(kA.eD)*(kD.e)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kA.eD)*
      (kD.e)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kA.eD)*(kD.eC)*(e.eA)*
      (p.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kA.eD)*(kD.eC)*(e.eB)*(p.eA)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kA.eD)*(e.eA)*(p.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/2*(kA.eD)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/
      2*(kA.eD)*(e.eA)*(p.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kA.eD)*
      (e.eA)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.eD)*(e.eA)*(
      eA.eC)*(eB.eC)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kA.eD)*(e.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I - 1/8*(
      kA.eD)*(e.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kA.eD)*(e.eA)*(eB.eC)*(eB.eD
      )*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - 
      p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kA.eD)*(e.eA)*(eB.eC)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - 
      p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kA.eD)*(e.eA)*(eB.eD)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(
       - kA.eD - p.eD)*I - 1/2*(kA.eD)*(e.eB)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kA.eD)*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      2*(kA.eD)*(e.eC)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kA.eD)*
      (e.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I - 1/4*(kA.eD)*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/8*(kA.eD)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kA.eD)
      *(e.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(p.eD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.kC)*(e.eA)*(
      eA.eB)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.kC)*(e.eD)*(eA.eB)*(eC.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kB.kD)*(kB.eA)*(e.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I - 1/4*(kB.kD)*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/2*(kB.kD)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      2*(kB.kD)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kB.kD)*
      (e.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.kD)*(e.eA)*(
      eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kB.kD)*(e.eC)*(p.eD)*(eA.eB)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I - (kB.e)*(kB.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + 1/2*(kB.e)*(kB.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/2*(kB.e)*(kB.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - (kB.e)*(kB.eC)*(p.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (
      kB.e)*(kB.eC)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kB.e)*(kC.eA)*(
      p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kB.e)*(kC.eB)*(p.eA)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kB.e)*(kC.eB)*(p.eD)*(eA.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - (kB.e)*(kC.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kB.e)*(p.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(
      kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.e)*(
      p.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.e)*(eA.eB)*(
      eA.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kB.e)*(eA.eB)*(
      eA.eD)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kB.e)*(eA.eB)*(
      eB.eC)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.e)*(eA.eB)*(
      eB.eD)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kB.e)*(eA.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kB.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(
      kB.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.e)*(eA.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - 1/2*(kB.p)*(kB.eA)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I + 1/2*(kB.p)*(kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/2*(kB.p)*(kB.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(
      kB.p)*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 3/4*(kB.p)*(kC.e)*
      (eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 
      2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kB.p)*(kC.eB)*(
      e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.p)*(kC.eD)*(e.eA)*(eB.eC)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.p)*(kC.eD)*(e.eC)*(eA.eB)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.p)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.p)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I - 1/2*(kB.p)*(kD.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/2*(kB.p)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kB.p)*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/
      4*(kB.p)*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.p)*(
      e.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.p)*(e.eA)*(
      eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2
      *kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kB.p)*(e.eC)*(p.eD)*(eA.eB)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kB.p)*(e.eC)*(eA.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kB.p)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/2*(kB.p)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)
      *I - 1/4*(kB.p)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - (kB.eA)*(kB.eC)*(kC.eD)*(e.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (
      kB.eA)*(kB.eC)*(kD.e)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eA)*(kB.eC)*(
      kD.eB)*(e.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kB.eA)*(kB.eC)*(e.eA)*(eB.eD
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kB.eA)*(kB.eC)*(e.eB)*(p.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/2*(kB.eA)*(kB.eC)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/4*(kB.eA)*(kB.eC)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/2*(kB.eA)*(kB.eC)*(e.eD)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       - 1/2*(kB.eA)*(kB.eC)*(e.eD)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kB.eA)*(
      kB.eD)*(kD.e)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eA)*(kB.eD)*(kD.eC)
      *(e.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.eA)*(kB.eD)*(e.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.eA)*(kB.eD)*(e.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I - (kB.eA)*(kC.e)*(kC.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - (kB.eA)*(kC.e)*(kD.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kB.eA)*(kC.e)*(kD.eC)*(eB.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - (kB.eA)*(kC.p)*(e.eB)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + (kB.eA)*(kC.eB)*(kC.eD)*(e.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I + (kB.eA)*(kC.eB)*(kD.e)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - (kB.eA)*(kC.eB)*(kD.eC)*(e.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/2*(kB.eA)*(kC.eB)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + 1/2*(kB.eA)*(kC.eB)*(e.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(
      kB.eA)*(kC.eB)*(e.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kB.eA)*(kC.eD)*(
      kD.e)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kB.eA)*(kC.eD)*(kD.eB)*
      (e.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.eA)*(kC.eD)*(e.eA)*(
      eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kB.eA)*(kC.eD)*(e.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - (kB.eA)*(kD.e)*(kD.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*
      I + (kB.eA)*(kD.e)*(kD.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (
      kB.eA)*(kD.e)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kB.eA)*(kD.e)
      *(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (kB.eA)*(kD.eB)*(
      kD.eC)*(e.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kB.eA)*(kD.eB)*(kD.eC)*
      (e.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eA)*(kD.eB)*(e.eC)*(p.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I + (kB.eA)*(kD.eC)*(e.eD)*(p.eB)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       - 1/2*(kB.eA)*(kD.eC)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       - 1/8*(kB.eA)*(e.eA)*(eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*
      Den(p.eA)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eA)
      *(e.eA)*(eB.eC)*(eC.eD)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kB.eA)*(e.eA)*(
      eB.eD)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kB.eA)*(e.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(kB.eA)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kB.eA)*(e.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kB.eA)*(e.eC)*(p.eB)*(p.eD)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*
      kA.kB + kB.kB)*I - 1/2*(kB.eA)*(e.eC)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kB.eA)*(e.eC)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I + 1/4*(kB.eA)*(e.eC)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/2*(kB.eA)*(e.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kB.eA)*(e.eD)*(p.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kB.eA)*(e.eD)*(eA.eD)*(
      eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + 
      p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eA)*(e.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/8*(kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kB.eA)*(e.eD)*(eB.eC)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*
      I + 1/4*(kB.eA)*(e.eD)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(p.eD)*
      Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/4*(kB.eA)*(e.eD)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kC.eD)*Den(p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kB.eC)*(kB.eC
      )*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eC)*(kB.eD)*(
      kD.e)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kB.eC)*(kB.eD)*(e.eA)*(eA.eB
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eC)*(kB.eD)*(e.eD)*(eA.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - (kB.eC)*(kC.e)*(p.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - (kB.eC)*(kC.e)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eC)*
      (kC.p)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eC)*(kC.eA)*(
      e.eA)*(eB.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kB.eC)*(kC.eA)*(e.eD)*(eB.eD
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kB.eC)*(kC.eD)*(kD.e)*(eA.eB)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - 1/2*(kB.eC)*(kC.eD)*(e.eA)*(eA.eB)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/2*(kB.eC)*(kC.eD)*(e.eA)*(eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*
      Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(
      kB.eC)*(kC.eD)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kB.eC)*(kD.e)*(
      kD.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2
      *kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kB.eC)*(kD.e)*(kD.eB)*(eA.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kB.eC)*(kD.e)*(p.eA)*(eB.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - (kB.eC)*(kD.e)*(p.eB)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kB.eC)*(kD.e)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(
      kB.eC)*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - (kB.eC)
      *(kD.eA)*(e.eB)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kB.eC)*(kD.eA)*(e.eD)*
      (p.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eC)*(kD.eA)*(e.eD)*(eA.eB)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kB.eC)*(kD.eB)*(e.eA)*(p.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I + 1/2*(kB.eC)*(kD.eB)*(e.eA)*(eA.eD)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - (kB.eC)*(kD.eB)*(e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eC)*
      (kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eC)*(
      e.eA)*(p.eB)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eC)*(e.eA)*(
      p.eD)*(eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eC)*(e.eA)*(p.eD)
      *(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - 
      kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eC)*(e.eA)*(eA.eB
      )*(eA.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kB.eC)*(e.eA)*(eA.eB)*(eC.eD)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2
      *kC.kD + kD.kD)*I + 1/4*(kB.eC)*(e.eA)*(eA.eD)*(eB.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/4*(kB.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kB.eC)*(e.eB)*(p.eA)
      *(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - (kB.eC)*(e.eB)*(p.eA)*(p.eD)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kB.eC)*(e.eB)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eC)*(e.eC)*(
      p.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
       - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(kB.eC)*(e.eC)*(
      eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den( - kD.eC
       - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + (kB.eC)*(e.eD)*(p.eA)*(p.eB)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kB.eC)*(e.eD)*(p.eA)*(eA.eB)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I - 1/2*(kB.eC)*(e.eD)*(p.eA)*(eB.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I - 1/8*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kB.eC)*(
      e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kB.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kB.eC)*
      (e.eD)*(eA.eB)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kB.eC)*(e.eD)*(eA.eB)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      4*(kB.eC)*(e.eD)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(
      kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(
      kB.eC)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(p.eD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(
      kB.eC)*(e.eD)*(eA.eD)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)
      *Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kB.eD)*(kC.eA)*(
      kD.e)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kB.eD)*(kC.eA)*(e.eA)*(eB.eC
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eD)*(kC.eA)*(e.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - (kB.eD)*(kC.eB)*(kD.e)*(eA.eC)*Den(kA.kA)*Den(kB.kB)
      *Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*
      I + 1/2*(kB.eD)*(kC.eB)*(e.eA)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*
      Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      kB.eD)*(kC.eB)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kB.eD)*(kD.eC
      )*(e.eA)*(eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 
      2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kB.eD)*(e.eA)*(p.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eD)*(e.eA)*(eA.eB)*(
      eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kB.eD)*(e.eA)*(eA.eD)*(eB.eC)*Den(
      kB.kB)*Den(kC.kC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kB.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(
      kB.eD)*(e.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kB.eD)*(e.eC)*(eA.eB)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/4*(kB.eD)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/8*(kB.eD)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kC.eD)*Den(p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kB.eD)*(e.eD)
      *(eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.kD)*(kC.e)*(eA.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.kD)*(kD.e)*(eA.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kC.kD)*(e.eA)*(eA.eD)*(
      eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.kD)*(e.eD)*(eA.eB)*(eA.eC)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I + 1/4*(kC.kD)*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - (kC.e)*(kC.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      kC.e)*(kC.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kC.e)*(
      kC.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.e)*(kC.eB)*(p.eA)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kC.e)*(kC.eB)*(p.eD)*(eA.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kC.e)*(kC.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - (kC.e)*(kC.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + (kC.e)*(kC.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.e)*(
      kC.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.e)*(
      kC.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kC.e)*(kD.eA)
      *(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 
      2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.e)*(kD.eC)*(p.eA)*(eB.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.e)*(kD.eC)*(eA.eB)*(eA.eD)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.e)*(kD.eC)*(eA.eB)*(eB.eD)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - (kC.e)*(p.eA)*(p.eB)*(eC.eD)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - (kC.e)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - (kC.e)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.e)*(
      p.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.e)*(
      p.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.e)*(
      p.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kC.e)*(p.eD)*(
      eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2
      *kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kC.e)*(eA.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/8*(kC.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 3/8*(kC.e)*(eA.eB)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kC.e)*(eA.eD)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      kC.p)*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.p)*(kC.eB)
      *(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 
      2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.p)*(kC.eD)*(e.eA)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.p)*(kC.eD)*(e.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I + 1/2*(kC.p)*(kD.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(kC.p)*(kD.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      4*(kC.p)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kC.p)*(
      e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kC.p)*(e.eA)*(
      eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.p)*(e.eB)*(p.eA
      )*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p
      )*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kC.p)*(e.eB)*(eA.eB)*(eC.eD)*
      Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)
      *Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.p)*(e.eD)*(p.eA)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I + 1/2*(kC.p)*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/4*(kC.p)*(e.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      4*(kC.p)*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kC.eA)*
      (kC.eB)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.eA)*(kC.eB)*(
      e.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kC.eA)*(kC.eD)*(kD.e)*(eB.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.eA)*(kC.eD)*(e.eA)*(eB.eC)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2
      *kC.kD + kD.kD)*I - 1/2*(kC.eA)*(kD.e)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kC.eA)*(kD.e)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/2*(kC.eA)*(kD.e)*(eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC
      )*I + 1/4*(kC.eA)*(kD.eA)*(e.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/2*(kC.eA)*(kD.eB)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*
      Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(
      kC.eA)*(kD.eC)*(e.eA)*(eB.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)
      *Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.eA)*(e.eA)
      *(p.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kC.eA)*(e.eA)*(
      eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kC.eA)*(e.eA)*(eA.eD)*(eB.eC)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/4*(kC.eA)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.eA)*(e.eC)*(
      p.eD)*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kC.eA)*(e.eD)*(p.eA)*(eB.eC)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.eA)*(e.eD)*(p.eC)*(eA.eB)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I - 1/4*(kC.eA)*(e.eD)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/8*(kC.eA)*(e.eD)*(eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(
      p.eD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)
      *I - 1/8*(kC.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 3/8*(kC.eA)*(e.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - (kC.eB)*(kC.eD)*(kD.e)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      2*(kC.eB)*(kC.eD)*(e.eA)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.eB)*(
      kC.eD)*(e.eA)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.eB)*(kC.eD)*(
      e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.eB)*(kD.e)*(kD.eA)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + (kC.eB)*(kD.e)*(kD.eC)*(eA.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - (kC.eB)*(kD.e)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (
      kC.eB)*(kD.e)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)
      *Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kC.eB)*(kD.e)*(
      p.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.eB)*(kD.e)*(eA.eB)*(eC.eD
      )*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.eB)*(kD.e)*(eA.eB)*(
      eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kC.eB)*(kD.e)*(eA.eC)*(eA.eD)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kC.eB)*(kD.p)*(e.eA)*(eC.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kC.eB)*(kD.eA)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kC.eB)*(kD.eA)*(e.eC)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.eB
      )*(kD.eA)*(e.eD)*(p.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.eB)*(kD.eA)*(
      e.eD)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.eB)*(kD.eC)*(e.eA)*(
      p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.eB)*(kD.eC)*(e.eA)*(eA.eD)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - 1/2*(kC.eB)*(kD.eC)*(e.eA)*(eA.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + (kC.eB)*(kD.eC)*(e.eD)*(p.eA)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(
      kC.eB)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kC.eB)*(
      e.eA)*(p.eC)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.eB)*(e.eA)*(
      p.eD)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.eB)*(e.eA)*(p.eD)
      *(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - 
      kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kC.eB)*(e.eA)*(eA.eB
      )*(eC.eD)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kA.eB
       + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kC.eB)*(e.eA)*(eA.eC)*(
      eA.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.eB)*(e.eA)*(eA.eD)*(eC.eD)*Den(
      kB.kB)*Den(kC.kC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(
      kC.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kC.eB)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      2*(kC.eB)*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(
      kC.eB)*(e.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kC.eB)*(e.eC)*(
      p.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kC.eB)*(e.eC)*(p.eA)*(p.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - 1/2*(kC.eB)*(e.eC)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/2*(kC.eB)*(e.eC)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.eB)*(e.eD)*(p.eA)*(p.eC)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kC.eB)*(e.eD)*(p.eA)*(eA.eC)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I + 1/2*(kC.eB)*(e.eD)*(p.eA)*(eC.eD)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I + 1/2*(kC.eB)*(e.eD)*(p.eC)*(eA.eB)*Den(kA.kA)*
      Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + 1/4*(kC.eB)*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*
      Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/4*(kC.eB)*(e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kC.eB)*(e.eD)*(eA.eC)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*
      I + 1/4*(kC.eB)*(e.eD)*(eA.eC)*(eA.eD)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*
      Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      4*(kC.eB)*(e.eD)*(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      p.eD)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kC.eD)*(
      kD.e)*(kD.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + (kC.eD)*(kD.e)*(p.eA)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + (kC.eD)*(kD.e)*(p.eA)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kC.eD)*(kD.e)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kC.eD)*(kD.e)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/2*(kC.eD)*(kD.e)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/2*(kC.eD)*(kD.e)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      2*(kC.eD)*(kD.p)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.eD)*
      (kD.eA)*(e.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.eD)*(kD.eB)*(
      e.eA)*(eA.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kC.eD)*(e.eA)*(p.eB)*(eB.eC)
      *Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.eD)*(e.eA)*(p.eC)*(eA.eB)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kC.eD)*(e.eA)*(p.eD)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.eD)*(e.eA)*(eA.eB)*(eA.eC)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/4*(kC.eD)*(e.eA)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kD.kD)*Den(
      p.eA)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)
      *I + 1/8*(kC.eD)*(e.eA)*(eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(p.eA)*
      Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/8*(kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD
      )*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kC.eD)*(e.eA)*(eB.eC)*Den(kA.kA)
      *Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(
      kC.eD)*(e.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - (kC.eD)*(e.eB)*(p.eA)*(p.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 
      2*kC.kD + kD.kD)*I - 1/2*(kC.eD)*(e.eB)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kC.eD)*(e.eB)*(p.eC)*(eA.eB)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(kC.eD)*(e.eB)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/2*(kC.eD)*(e.eB)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kC.eD)*(e.eC)*(p.eA)*(p.eB)
      *Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kC.eD)*(e.eC)*(p.eA)*(eA.eB)*Den(kB.kB
      )*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kC.eD)*(e.eC)*(p.eB)*(eA.eB)*Den(kA.kA
      )*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kC.eD)*(e.eC)*(eA.eB)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kC.eD
      )*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA + 2*
      kA.p)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kC.eD)*
      (e.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(p.eD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kC.eD)*(e.eD)*(
      eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(kC.eD)*(e.eD)*(eA.eD)*(eB.eC
      )*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den( - kA.eD - p.eD)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kD.e)*(kD.eA)*(eA.eD)*(eB.eC)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kD.e)*(kD.eA)*(eB.eC)*(eB.eD)*Den(
      kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - 1/2*(kD.e)*(kD.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - (kD.e)*(kD.eC)*(p.eA)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(
      kD.e)*(kD.eC)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD
      )*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(
      kD.e)*(kD.eC)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kD.e)*(kD.eC
      )*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA
       + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kD.e)*(kD.eC)*
      (eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 
      2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kD.e)*(p.eA)*(eA.eD)*(
      eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + 
      p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kD.e)*(p.eA)*(eB.eC)*(eB.eD)
      *Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kD.e)*(p.eA)*(eB.eC)*(eB.eD)*Den(kA.kA
      )*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I - 1/2*(kD.e)*(p.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/2*(kD.e)*(p.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      2*(kD.e)*(p.eC)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(kD.e)*(
      p.eC)*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kD.e)*(eA.eB)*(
      eA.eC)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2
      *kD.p)*Den(kD.eA + p.eA)*I - 1/4*(kD.e)*(eA.eB)*(eA.eC)*(eC.eD)*Den(
      kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kD.e)*(eA.eB)*(eA.eD)*(eB.eC)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kD.e)*(eA.eB)*(eB.eC)*(eB.eD)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I
       + 1/4*(kD.e)*(eA.eB)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       + 1/8*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kA.kA
       + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kD.e)*(eA.eB)*
      (eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/4*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I + 3/8*(kD.e)*(eA.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kD.e)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(kD.e)*(
      eA.eB)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(kD.e)*(eA.eC)*(eA.eD)*(eB.eC)*Den(
      kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kD.e)*(eA.eC)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC
       - p.eC)*I + 1/2*(kD.e)*(eA.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)
      *Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/4*(kD.e)*(eA.eD)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/2*(kD.e)*(
      eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kD.p)*(kD.eC)*(e.eA)*(eB.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(kD.p)*(e.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)
      *I - 1/4*(kD.p)*(e.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - 1/4*(kD.p)*(e.eA)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(
      kD.p)*(e.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)
      *Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(kD.p)*(e.eB)*
      (p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kD.p)*(e.eB)*(eA.eB)*(eC.eD
      )*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kD.eA)*(kD.eA)*(e.eD)*(
      eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + 
      p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(kD.eA)*(kD.eC)*(e.eA)*(eB.eD
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(kD.eA)*(e.eA)*(p.eD)*(eB.eC)*Den(kB.kB
      )*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I - 1/4*(kD.eA)*(e.eA)*(eB.eC)*(eB.eD)*Den(kC.kC)*
      Den(kC.eB)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I + 1/4*(kD.eA)*(e.eA)*(eB.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eC)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/2*(kD.eA)*(e.eB)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(
      kD.eA)*(e.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kD.eA)*(e.eC)*(p.eD)*(eB.eC)*Den(kA.kA
      )*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*
      kB.kC + kC.kC)*I + 1/2*(kD.eA)*(e.eD)*(p.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/2*(kD.eA)*(e.eD)*(p.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      8*(kD.eA)*(e.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*I + 1/8*(kD.eA)*(e.eD)*(
      eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(kD.eA)*(e.eD)*(eA.eC
      )*(eB.eC)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA
       + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(kD.eA)*(e.eD)*(eB.eC)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I + 1/8*
      (kD.eA)*(e.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD + 2*
      kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kD.eA)*(e.eD)*(eB.eC)*(eB.eD
      )*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(kD.eA)*(e.eD)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - 1/2*(kD.eB)*(kD.eC)*(e.eA)*(eA.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/8*(kD.eB)*(e.eA)*(eA.eB)*(eC.eD)*Den(kC.kC)*Den(kD.kD)*Den(
      p.eA)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)
      *I + 1/4*(kD.eB)*(e.eA)*(eA.eD)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)
      *Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(
      kD.eB)*(e.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(kD.eB)*(e.eA)*(eC.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/
      8*(kD.eB)*(e.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kD.eB)*(
      e.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*I - 1/4*(kD.eC)*(e.eA)*(p.eB)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(
      kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD
      )*I + 1/2*(kD.eC)*(e.eA)*(p.eD)*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)
      *Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       + 1/2*(kD.eC)*(e.eA)*(p.eD)*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(
      kD.eC)*(e.eA)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD
      )*Den(p.eA)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kD.eC)*(e.eA)*(eA.eB)*
      (eB.eD)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kA.eB + 
      p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(kD.eC)*(e.eA)*(eA.eD)*(eB.eC
      )*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(
      kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(kD.eC)*(e.eA)*(eB.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + (kD.eC)*(
      e.eB)*(p.eA)*(p.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(kD.eC)*(e.eB)*(
      p.eA)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kD.eC)*(e.eB)*(p.eD)
      *(eA.eB)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kD.eC)*(e.eB)*(p.eD)*(
      eA.eB)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*
      Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(kD.eC)*(e.eB)*(eA.eB)*(eB.eD)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.eB + p.eB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I - 1/2*(kD.eC)*(e.eB)*(eA.eD)*Den(kA.kA)*Den(kB.kB)*Den(
      kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I - (kD.eC)*(e.eD)*(p.eA)
      *(p.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kD.eC)*(e.eD)*(p.eA)*(eA.eB)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(kD.eC)*(e.eD)*(p.eA)*(eA.eB)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I + 1/2*(kD.eC)*(e.eD)*(p.eB)*(eA.eB)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/2*(kD.eC)*(e.eD)*(p.eB)*(eA.eB)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/4*(kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(kD.eC)*(e.eD)*(eA.eB)*
      Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/8*
      (kD.eC)*(e.eD)*(eA.eB)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(kD.eC)*(e.eD)*(eA.eB)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/8*(kD.eC)*(e.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/4*(kD.eC)*(e.eD)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(
      kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/
      8*(kD.eC)*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/
      4*(kD.eC)*(e.eD)*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(
      p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(kD.eC)*(
      e.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*I + 1/4*(e.eA)*(p.eA)*(p.eD)*(eB.eC
      )*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)
      *Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eA)*(p.eB)*(p.eB)*(eC.eD)*Den(
      kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(e.eA)*(p.eB)*(eA.eC)*(eC.eD)*Den(kB.kB
      )*Den(kD.kD)*Den(kD.eC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(e.eA)*(p.eB)*(eA.eD)*(eC.eD)*Den(kB.kB)*Den(
      kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/8*(e.eA)*(p.eB)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(
      kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*I + 1/8*(e.eA)*(
      p.eB)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*
      kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(e.eA)*(
      p.eB)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*
      kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eA)*(
      p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*I - 1/8*(e.eA)*(p.eB)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*
      Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/2*(e.eA)*(p.eC)*(
      p.eD)*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(e.eA)*(p.eC)*(eA.eB)*(eC.eD)
      *Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB
      )*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eA)*(p.eC)*(eB.eC)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*
      kA.p)*I - 1/4*(e.eA)*(p.eC)*(eB.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*I + 1/4*(e.eA)*(p.eD)*(eA.eB)*(eA.eC)*
      Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(
      kD.eA + p.eA)*I + 1/4*(e.eA)*(p.eD)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB
      )*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I + 1/4*(e.eA)*(p.eD)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + 1/4*(e.eA)*(p.eD)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*
      Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - 1/4*(e.eA)*(p.eD)*(eA.eC)*(eB.eC)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/
      4*(e.eA)*(p.eD)*(eA.eC)*(eB.eC)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      p.eA)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eA)*(
      p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*I + 1/4*(e.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/8*(e.eA)*(p.eD)*(eB.eC)*Den(kB.kB)*
      Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       + 1/2*(e.eA)*(p.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eA)*(p.eD)*(eB.eC)*(
      eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eA)*(p.eD)*(eB.eC)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eA)*(p.eD)*(eB.eD)*(
      eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*
      Den( - kA.eD - p.eD)*I + 1/8*(e.eA)*(eA.eB)*(eA.eC)*(eA.eD)*Den(kB.kB)*
      Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*I - 1/8*(
      e.eA)*(eA.eB)*(eA.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC
      )*Den(p.eA)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eA)*(eA.eB)*(eA.eD)*
      (eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eA)*(eA.eB)*(eA.eD)*(eC.eD)*Den(
      kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/8*(e.eA)*(eA.eB)*(eB.eC)*(eB.eD)*Den(kC.kC)*Den(kC.eB)*Den(
      kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*I + 1/8*(e.eA)*(
      eA.eB)*(eB.eC)*(eC.eD)*Den(kD.kD)*Den(kD.eC)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(e.eA)*(
      eA.eB)*(eB.eD)*(eC.eD)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kA.kA + 2*
      kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(e.eA)*(
      eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I + 1/8*(e.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*
      Den(kC.kC)*Den(kD.kD)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eA)*(eA.eB
      )*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)
      *I + 1/8*(e.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(
      p.eA)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(e.eA)*(eA.eC)*(eA.eD)*(eB.eC
      )*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(p.eA)*Den(kD.eA + p.eA)*Den(kB.kB
       + 2*kB.kC + kC.kC)*I + 1/8*(e.eA)*(eA.eC)*(eB.eC)*(eC.eD)*Den(kB.kB)*
      Den(kB.eC)*Den(kD.kD)*Den(kD.eC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*I - 1/4*(
      e.eA)*(eA.eC)*(eB.eD)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(p.eA)*Den(
      kA.kA + 2*kA.p)*I + 1/8*(e.eA)*(eA.eD)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*I + 1/8*(e.eA)*(eA.eD)*(eB.eC)*
      (eB.eD)*Den(kC.kC)*Den(kC.eB)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eA)*(eA.eD)*(eB.eC)*(
      eC.eD)*Den(kB.kB)*Den(kB.eC)*Den(p.eA)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eA)*(eA.eD)*(eB.eD)*(
      eC.eD)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(p.eA)*Den(kA.kA + 2*kA.p)*
      Den( - kA.eD - p.eD)*I - 1/8*(e.eA)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC
      )*Den(kC.eB)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eA)*(
      eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I - 1/8*(e.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.eC)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eA)*(eB.eD
      )*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(e.eB)*(p.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kC.kC
      )*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I - 1/2*(e.eB)*(p.eA)*(p.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*
      Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - 1/2*(e.eB)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(
      e.eB)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/2*(e.eB)*(p.eA)*(
      p.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*
      kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(e.eB)*(p.eA)*(eB.eC)*(eB.eD)
      *Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(
      kA.eB + p.eB)*I - 1/4*(e.eB)*(p.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kD.kD
      )*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD
       + kD.kD)*I + 1/4*(e.eB)*(p.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kC.kC)*
      Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den(kA.eB + p.eB)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I - 1/4*(e.eB)*(p.eA)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.p)*I - 1/2*(e.eB)*(p.eC)*(p.eD)*(eA.eB)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I + 1/4*(e.eB)*(p.eC)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(
      kA.eB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*
      kC.kD + kD.kD)*I + 1/4*(e.eB)*(p.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kA.eB)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/4*(
      e.eB)*(p.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)
      *Den(kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(e.eB
      )*(p.eD)*(eA.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*I + 1/8*(e.eB)*(eA.eB)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*
      Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kA.eB + p.eB)*I + 1/8*(e.eB)*(eA.eB
      )*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*Den(kD.eC)*Den(kA.eB
       + p.eB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/8*(e.eB)*(eA.eB)*(eB.eD)*(
      eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)*Den(kA.eB + p.eB)*
      Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eB)*(eA.eB)*(eC.eD)*Den(kA.kA)*
      Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(
      e.eB)*(eA.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(
      kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(e.eB)*(eA.eD)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(e.eB)
      *(eA.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kC.kC
       + 2*kC.kD + kD.kD)*I + 1/2*(e.eC)*(p.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + 
      kD.kD)*I + 1/2*(e.eC)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(
      kB.eC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      2*(e.eC)*(p.eA)*(p.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(e.eC)*(
      p.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/4*(e.eC)*(
      p.eA)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(
      kD.eC)*Den(kA.kA + 2*kA.p)*I + 1/2*(e.eC)*(p.eA)*(eB.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*I - 1/4*(e.eC)*(p.eB)*(
      eA.eB)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kD.kD)*Den(kD.eC)*Den(kA.kA + 2
      *kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(e.eC)*(p.eD)*(
      eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I
       - 1/2*(e.eC)*(p.eD)*(eA.eB)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/2*(e.eC)*(p.eD)*(eA.eB)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I + 1/4*(e.eC)*(p.eD)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/4*(e.eC)*(p.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/4*(e.eC)*(p.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*I - 1/8*(
      e.eC)*(eA.eB)*(eA.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kD.kD)*Den(kD.eC
      )*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/4*(e.eC)*(
      eA.eB)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I + 1/8*(e.eC)*(eA.eB)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(
      kA.eB)*Den(kD.kD)*Den(kD.eC)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I - 1/4*(e.eC)*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*
      Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(e.eC)*(eA.eB)*(eC.eD)*
      Den(kA.kA)*Den(kB.kB)*Den(kD.kD)*Den(kD.eC)*Den(kC.kC + 2*kC.kD + kD.kD)
      *I + 1/8*(e.eC)*(eA.eC)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)
      *Den(kD.kD)*Den(kD.eC)*Den( - kD.eC - p.eC)*I - 1/4*(e.eC)*(eA.eD)*(
      eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC
       + kC.kC)*I - 1/8*(e.eD)*(p.eA)*(p.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I + 1/2*(e.eD)*(p.eA)*(p.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(
      kC.eB)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      2*(e.eD)*(p.eA)*(p.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/2*(e.eD)*(
      p.eA)*(p.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.p)*Den(kC.kC + 2*kC.kD + kD.kD)*I - 1/2*(e.eD)*(p.eA)*(p.eC
      )*(eA.eB)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p
      )*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/2*(e.eD)*(p.eA)*(p.eC)*(eB.eC)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kA.kA + 2*kA.p)*Den(kB.kB + 
      2*kB.kC + kC.kC)*I - 1/2*(e.eD)*(p.eA)*(p.eC)*(eB.eC)*Den(kA.kA)*Den(
      kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + 
      kC.kC)*I - 1/8*(e.eD)*(p.eA)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(
      kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*I - 1/8*(e.eD)*(
      p.eA)*(eA.eB)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(e.eD)*(
      p.eA)*(eA.eB)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.eD)*Den(
      kA.kA + 2*kA.kB + kB.kB)*Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/8*(e.eD)*(
      p.eA)*(eA.eC)*(eB.eC)*Den(kB.kB)*Den(kB.eC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(e.eD)*(
      p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*
      kA.p)*I - 1/8*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*I + 1/8*(e.eD)*(p.eA)*(eB.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I
       - 1/2*(e.eD)*(p.eA)*(eB.eC)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(e.eD)*(p.eA)*(eB.eC)*(
      eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kA.kA + 2*kA.p)*Den( - kA.eD
       - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(e.eD)*(p.eA)*(eB.eC)*(
      eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/4*(e.eD)*(p.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*
      Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/4*(e.eD)*(p.eA)*(eB.eC)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I + 1/4*(e.eD)*(p.eA)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(
      kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.p)*Den( - kA.eD - p.eD)*I
       + 1/2*(e.eD)*(p.eB)*(p.eC)*(eA.eB)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*
      Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/4*(
      e.eD)*(p.eB)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eB)
      *Den(kD.kD)*Den(kD.kD + 2*kD.p)*I + 1/4*(e.eD)*(p.eB)*(eA.eB)*(eC.eD)*
      Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)*Den(kA.kA + 2*kA.kB + kB.kB)
      *Den(kC.kC + 2*kC.kD + kD.kD)*I + 1/4*(e.eD)*(p.eB)*(eA.eC)*Den(kA.kA)*
      Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*I - 1/8*(e.eD)*(
      p.eC)*(eA.eB)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*
      kD.p)*I + 3/8*(e.eD)*(p.eC)*(eA.eB)*Den(kA.kA)*Den(kC.kC)*Den(kD.kD)*
      Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 3/8*(e.eD)*(p.eC)*(
      eA.eB)*Den(kB.kB)*Den(kC.kC)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 
      2*kA.kB + kB.kB)*I - 1/8*(e.eD)*(p.eC)*(eA.eB)*(eA.eC)*Den(kB.kB)*Den(
      kB.eA)*Den(kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2
      *kA.kB + kB.kB)*I - 1/4*(e.eD)*(p.eC)*(eA.eB)*(eA.eD)*Den(kB.kB)*Den(
      kB.eA)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/8*(e.eD)*(p.eC)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + 
      kB.kB)*I + 1/4*(e.eD)*(p.eC)*(eA.eB)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*Den(
      kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/
      8*(e.eD)*(p.eC)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      kD.kD)*Den(kD.kD + 2*kD.p)*Den( - kD.eC - p.eC)*I - 1/8*(e.eD)*(eA.eB)*(
      eA.eC)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB
       + kB.kB)*I - 1/8*(e.eD)*(eA.eB)*(eA.eC)*(eA.eD)*Den(kB.kB)*Den(kB.eA)*
      Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*I - 1/8*(e.eD
      )*(eA.eB)*(eA.eC)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I - 1/8*(e.eD)*(
      eA.eB)*(eA.eD)*(eB.eC)*Den(kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eD)*(
      eA.eB)*(eA.eD)*(eC.eD)*Den(kB.kB)*Den(kB.eA)*Den(kC.kC)*Den(kC.eD)*Den(
      p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(e.eD)*(eA.eB)*(eB.eC)*Den(
      kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD)*Den(kA.kA + 2*kA.kB + kB.kB)*I
       - 1/8*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kD.kD
      )*Den(kD.kD + 2*kD.p)*I - 1/8*(e.eD)*(eA.eB)*(eB.eC)*Den(kA.kA)*Den(
      kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I - 1/8*(e.eD)
      *(eA.eB)*(eB.eC)*Den(kA.kA)*Den(kC.kC)*Den(kC.eB)*Den(kD.kD)*Den(kD.kD
       + 2*kD.p)*I - 1/8*(e.eD)*(eA.eB)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kA.eB)*
      Den(kC.kC)*Den(kC.eB)*Den(p.eD)*Den(kD.kD + 2*kD.p)*I + 1/8*(e.eD)*(
      eA.eB)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*Den( - kD.eC - p.eC)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(e.eD)*(
      eA.eB)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kA.eB)*Den(kC.kC)*Den(kC.eD)*Den(
      p.eD)*Den(kA.kA + 2*kA.kB + kB.kB)*I + 1/8*(e.eD)*(eA.eB)*(eC.eD)*Den(
      kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(kC.kC + 2*kC.kD + kD.kD)*I
       - 1/8*(e.eD)*(eA.eB)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)
      *Den(kD.kD + 2*kD.p)*I + 1/8*(e.eD)*(eA.eC)*(eA.eD)*(eB.eC)*Den(kB.kB)*
      Den(kB.eC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*Den(kD.eA + p.eA)*Den(kB.kB + 2
      *kB.kC + kC.kC)*I + 1/8*(e.eD)*(eA.eC)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*
      Den(kB.eC)*Den(kD.kD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eD)*(eA.eC
      )*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(p.eD)*Den(kD.kD
       + 2*kD.p)*Den( - kD.eC - p.eC)*I + 1/4*(e.eD)*(eA.eC)*(eB.eD)*Den(kA.kA
      )*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*kD.p)*I - 1/8*(e.eD)*(
      eA.eD)*(eB.eC)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(p.eD)*Den(kD.kD + 2*
      kD.p)*I - 1/8*(e.eD)*(eA.eD)*(eB.eC)*(eB.eD)*Den(kA.kA)*Den(kC.kC)*Den(
      kC.eB)*Den(p.eD)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/
      8*(e.eD)*(eA.eD)*(eB.eC)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kB.eC)*Den(
      p.eD)*Den( - kA.eD - p.eD)*Den(kB.kB + 2*kB.kC + kC.kC)*I + 1/8*(e.eD)*(
      eA.eD)*(eB.eD)*(eC.eD)*Den(kA.kA)*Den(kB.kB)*Den(kC.kC)*Den(kC.eD)*Den(
      p.eD)*Den( - kA.eD - p.eD)*I;


